Low temperature acoustic polaron localization

We calculate the low temperature properties of an acoustic polaron in three dimensions in thermal equilibrium at a given temperature using a specialized path integral Monte Carlo method. In particular we find numerical evidence that the chosen Hamiltonian for the acoustic polaron describes a phase transition from a localized state to an unlocalized state for the electron as the phonons-electron coupling constant decreases. The phase transition manifests itself with a jump discontinuity in the potential energy as a function of the coupling constant. In the weak coupling regime the electron is in an extended state whereas in the strong coupling regime it is found in a self-trapped state.

==> cover-letter.txt <==
Dear Editor,

Here I list the two referees reports to the previous version of the
PRB LR13700B and my consequent corrections to that version with the 
reply to the referees: 

----------------------------------------------------------------------
Second Report of Referee A -- LR13700B/Fantoni
----------------------------------------------------------------------

I read the new version of the paper which was not too different from
the previous one. In reply of my previous report, and that of the
referee B, the author substitute two sentences add some references and
modify Figures 1 and 2.

According to my opinion the main result of the paper i.e. "a phase
transition from a localized state to an unlocalized state for the
electron as the phonons-electron coupling constant decreases" is still
not sufficiently clarified in the present version of the paper (as in
the previous one). As I will discuss below, with the Monte Carlo
method used by the author, it is impossible to decide whether a truly
localization transition occurs as a function of e-ph coupling.

My main concern is that, under the present form, the paper could
induce confusions as was the case of the standard Fr\"olich polaron.
In a truly localized state the polaron should not diffuse at all
(strong localization) of at least should attain a subdiffusive
behavior (weak localization). But these properties can be checked by
looking at the *real* time dynamics of the system and cannot be
checked by the Monte Carlo methods as that used by the author which
deals with polaron properties in *imaginary* time.

Despite the title the PACS and the previously quoted claim present in
the abstract the localization properties of the ST state are discussed
only once in the conclusions with the statement introduced by the
author under my advice: "However, the self-trapping does not mean
complete localization of the electron." What is the meaning of
"complete localization"? Always about my remarks on this point, the
author says "It is clear that starting the simulation from an x(t) = 0
path if there was translational symmetry breaking the path would
remain around the x(t) = 0 line but this is not the case as shown by
Fig. 2 where the path has moved around the line x(t) = -1". How can I
state this on the basis of solely two realization of the system as in
Fig. 2? In a Monte Carlo simulation of a localized system one can
wander between different degenerate configurations with different
electronic positions. On the other hand for a delocalized system it
may occur that the path remains localized for a huge numbers of MC
moves around the initial point. Figure 2 could support the claim of
discontinuity but do not gives any proof of a localization transition.

Therefore based on the result of this paper one cannot decide whether
i) a discontinuous transition occurs between two delocalized states
with different effective mass ii) the system undergo a real
localization transition between a small coupling delocalized and large
coupling localized state.

Also the other statement that author includes under my advice i.e. "It
has been shown that the electron moves nearly uncorrelated within the
surrounding polarization in the ST state." could be misleading if one
do not specify that the "dynamics" the author refers to is the MC
dynamics. In fact in real time dynamics it occurs just the opposite in
the polaronic state that is the electron is strongly correlated with
the surrounding polarization.

In conclusion, as I wrote in my first report, I am still convinced
that a deeper modification of the paper should be made in order to
publish this work in the form of a regular article. More specifically
I request the author to modify the title the abstract and the
conclusion in order to avoid any reference to a localization
transition or to discuss this point more clearly in the conclusions in
view of my previous comments. With these modifications the paper could
be considered for publication in Physical Review.

----------------------------------------------------------------------
Second Report of Referee B -- LR13700B/Fantoni
----------------------------------------------------------------------

I believe that the paper treats an interesting question using an 
appropriate tool. Although, as the other referee points out, there is 
possibility that it is the cut-off that gives rise to the 
discontinuity, I would be surprised. That is an issue that can be 
studied by changing the cut-off, but cut-offs have shown to work 
successfully in renormalization treatments. I think this will be an 
interesting paper with a timely message of general interest that will 
provide food for thought. I recommend publication.


----------------------------------------------------------------------
Our reply to referee A
----------------------------------------------------------------------

We followed the advice of the referee to loosen up the strong
statement of a proof of the localization pase transition throughout
the paper. As a matter of fact we agree with the referee that our
numerical approach to the problem only gives support to the existence
of a phase transition but cannot prove it. So,

1) We changed the abstract from "In particular we show that ..." to 
"In particular we find numerical evidence that ..."

2) In the conclusions we changed "However, the self-trapping does not mean
complete localization of the electron." into "However, the
self-trapping we observe in our numerical analysis is not a complete
localization of the electron within the polarization cloud of the
phonons. The electron path still undergoes small, nearly uncorrelated,
fluctuations in Euclidean time in this ST state."

3) In the conclusions we changed "A discontinuity in the potential
energy as a function of the coupling constant is clearly observed as
an indication of the existence of a phase transition ..." into "Our
numerical results support the presence of a discontinuity in the
potential energy as a function of the coupling constant and this would
be an indication of the existence of a phase transition ..." 

4) Following the advice of the referee we added a new paragraph in the
conclusions: "In a truly localized state the polaron should not
diffuse at all (strong localization) or at least should attain a
subdiffusive behavior (weak localization). But these properties can be
checked by looking at the real time dynamics of the system and cannot be
checked by the Monte Carlo methods as that used in this work which
deals with polaron properties in imaginary time. Clearly our
numerical MC results support the claim of a dicontinuity but do not
give any proof of a localization transition."

Regarding the remark of the referee on the possibility of having
metastable states which remain for many MCS in the localized state
before going into the extended state we can say that we did not
observe such a behavior in any of our simulations. The system is
either localized or extended.

 
----------------------------------------------------------------------
Our reply to referee B
----------------------------------------------------------------------

Referee B had no objections to raise.



Best regards,

Riccardo Fantoni

